SPHERE/ZIMPOL insights into discs around evolved stars: arcs, asymmetries and dust properties

Second-generation circumbinary discs around evolved binary stars, such as post-Asymptotic Giant Branch (post-AGB) binaries, provide insights into poorly understood mechanisms of dust processing and disc evolution across diverse stellar environments. We present a multi-wavelength polarimetric survey of five evolved binary systems - AR Pup, HR 4049, HR 4226, U Mon, and V709 Car - using the Very Large Telescope SPHERE/ZIMPOL instrument. Post-AGB discs show significant polarimetric brightness at optical and near-IR wavelengths, often exceeding 1% of the system's total intensity. We also measured a maximum fractional polarisation of the scattered light for AR Pup of ~0.7 in the V-band and ~0.55 in the I-band. To investigate wavelength-dependent polarisation, we combine the SPHERE/ZIMPOL dataset with results from previous SPHERE/IRDIS studies. This analysis reveals that post-AGB discs exhibit a grey to blue polarimetric colour in the optical and near-IR. Along with high fractional polarisation of the scattered light and polarised intensity distribution, these findings are consistent with a surface dust composition dominated by porous aggregates, reinforcing independent observational evidence for such grains in post-AGB circumbinary discs. We also find evidence of diverse disc geometries within the post-AGB sample, including arcs, asymmetries and significant variations in disc size across optical and near-IR wavelengths for some systems (U Mon, V709 Car). On comparing post-AGB discs to circumstellar environments around AGB stars and YSOs, we found that post-AGB systems exhibit a higher degree of polarisation than single AGB stars and are comparable to the brightest protoplanetary discs around YSOs.

==> SourcesPlots/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
